Inferring Class Label Distribution of Training Data from Classifiers: An Accuracy-Augmented Meta-Classifier Attack

Property inference attacks against machine learning (ML) models aim to infer properties of the training data that are unrelated to the primary task of the model, and have so far been formulated as binary decision problems, i.e., whether or not the training data have a certain property. However, in industrial and healthcare applications, the proportion of labels in the training data is quite often also considered sensitive information. In this paper we introduce a new type of property inference attack that unlike binary decision problems in literature, aim at inferring the class label distribution of the training data from parameters of ML classifier models. We propose a method based on \emph{shadow training} and a \emph{meta-classifier} trained on the parameters of the shadow classifiers augmented with the accuracy of the classifiers on auxiliary data. We evaluate the proposed approach for ML classifiers with fully connected neural network architectures. We find that the proposed \emph{meta-classifier} attack provides a maximum relative improvement of $52\%$ over state of the art.

==> TSRML Source files for arXiv/Figures/MNIST_2_class_Neurips.csv <==
step-size,0.010,0.020,0.030,0.040,0.050,0.060,0.070,0.080,0.090,0.100
Baseline,0.080,0.068,0.090,0.123,0.131,0.127,0.126,0.164,0.175,0.172
Proposed,0.081,0.066,0.055,0.058,0.067,0.082,0.090,0.099,0.115,0.147


==> TSRML Source files for arXiv/Figures/MNIST_3_class_Neurips.csv <==
step-size,0.05,0.1,0.15,0.2,0.25,0.5
Baseline,0.126,0.131,0.145,0.153,0.17,0.165
Proposed,0.11,0.116,0.123,0.137,0.155,0.163


==> TSRML Source files for arXiv/Figures/MNIST_4_class_Neurips.csv <==
step-size,Baseline,Proposed
0.200,0.174,0.173
0.400,0.201,0.190


==> TSRML Source files for arXiv/Figures/US_Census_Neurips.csv <==
step-size,0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09,0.1
Baseline,0.019,0.02,0.02,0.022,0.024,0.025,0.027,0.029,0.034,0.045
Proposed,0.016,0.017,0.02,0.02,0.02,0.024,0.024,0.026,0.031,0.032

